EIG - II. Intriguing characteristics of the most extremely isolated galaxies

We have selected a sample of 41 extremely isolated galaxies (EIGs) from the local universe using both optical and HI ALFALFA redshifts (Spector & Brosch 2016). Narrow band H$_\alpha$ and wide band imaging along with public data were used to derive star formation rates (SFRs), star formation histories (SFHs), and morphological classifications for the EIGs. We have found that the extreme isolation of the EIGs does not affect considerably their star-formation compared to field galaxies. EIGs are typically `blue cloud' galaxies that fit the `main sequence of star forming galaxies' and may show asymmetric star formation and strong compact star-forming regions. We discovered surprising environmental dependencies of the HI content, M$_{HI}$, and of the morphological type of EIGs; The most isolated galaxies (of subsample EIG-1) have lower M$_{HI}$ on average (with $2.5\,\sigma$ confidence) and a higher tendency to be early-types (with 0.94 confidence) compared to the less isolated galaxies of subsample EIG-2. To the best of our knowledge this is the first study that finds an effect in which an isolated sample shows a higher fraction of early-types compared to a less isolated sample. Both early-type and late-type EIGs follow the same colour-to-M$_{*}$, SFR-to-M$_{*}$ (`main sequence') and M$_{HI}$-to-$M_{*}$ relations. This indicates that the mechanisms and factors governing star formation, colour and the M$_{HI}$-to-M$_{*}$ relation are similar in early-type and late-type EIGs, and that the morphological type of EIGs is not governed by their M$_{HI}$ content, colour or SFR.

==> Latex (reduced memory)/Readme.txt <==
The main Latex code file is:  "EIG - I. The Sample.tex"

Each section is in its own Latex code file. These files are located in subfolder "Chapters".
The figures are located in subfolder "Figs"

BibTex was used with the bibliography file: "references.bib"


==> Readme.txt <==
The main Latex code file is:  "EIG - I. The Sample.tex"

Each section is in its own Latex code file. These files are located in subfolder "Chapters".
The figures are located in subfolder "Figs"

BibTex was used with the bibliography file: "references.bib"

